FOGMACHINE -- Leveraging Discrete-Event Simulation and Scene Graphs for Modeling Hierarchical, Interconnected Environments under Partial Observations from Mobile Agents

Dynamic Scene Graphs (DSGs) provide a structured representation of hierarchical, interconnected environments, but current approaches struggle to capture stochastic dynamics, partial observability, and multi-agent activity. These aspects are critical for embodied AI, where agents must act under uncertainty and delayed perception. We introduce FOGMACHINE , an open-source framework that fuses DSGs with discrete-event simulation to model object dynamics, agent observations, and interactions at scale. This setup enables the study of uncertainty propagation, planning under limited perception, and emergent multi-agent behavior. Experiments in urban scenarios illustrate realistic temporal and spatial patterns while revealing the challenges of belief estimation under sparse observations. By combining structured representations with efficient simulation, FOGMACHINE establishes an effective tool for benchmarking, model training, and advancing embodied AI in complex, uncertain environments.

==> 04_media/observations_5d10ce87-81a9-4306-b889-95503f8b6ea4.csv <==
place,interObservationTimeMean,interObservationTimeStd
Bruchsal,5314.765224514443,407.80456014827445


==> 04_media/observations_a6ad4699-53c9-4d01-b8d2-5be8540d6378.csv <==
place,interObservationTimeMean,interObservationTimeStd
Bruchsal,2797.9752905187415,143.33601188099885


==> 04_media/observations_c562c745-7677-4ede-bba2-3ecc06d0eb01.csv <==
place,interObservationTimeMean,interObservationTimeStd
Bruchsal,20.06321474125928,1.2380976819762226

